A detailed investigation of particle energisation mechanisms in models of collapsing magnetic traps

In this paper we provide a detailed investigation of the energisation processes in two-dimensional, two and a half-dimensional and three-dimensional collapsing magnetic trap models. Using kinematic magnetohydrodynamic models of collapsing magnetic traps, we examine the importance of Fermi acceleration in comparison with betatron acceleration in these models. We extend previous work by investigating particle orbits in two-dimensional models without and with a guide field component and from full three-dimensional models. We compare the outcomes for the different models and how they depend on the chosen initial conditions. While in the literature betatron acceleration has been emphasised as the major mechanism for particle energisation in collapsing magnetic traps, we find that Fermi acceleration can play a significant role as well for particle orbits with suitable initial conditions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
